A Chandra X-ray study of millisecond pulsars in the globular cluster Omega Centauri: a correlation between spider pulsar companion mass and X-ray luminosity

Millisecond pulsars (MSPs) are faint X-ray sources commonly observed in Galactic globular clusters (GCs). In this work, we investigate 18 MSPs newly found in the GC Omega Centauri ($\omega$ Cen) and search for their X-ray counterparts using Chandra observations with a total exposure time of 290.9 ks. We identify confident X-ray counterparts for 11 of the MSPs, with 9 of them newly identified in this work based on their positions, spectral properties, and X-ray colours. The X-ray spectra of 9 MSPs are well described by a neutron star hydrogen atmosphere model, while 2 MSPs are well fitted by a power-law model. The identified MSPs have X-ray luminosities ranging from $1.0\times10^{30}$ erg s$^{-1}$ to $1.4\times10^{31}$ erg s$^{-1}$. Additionally, for population comparison purposes, we study the X-ray counterpart to MSP E in the GC M71, and find its X-ray spectrum is well described by blackbody-like models with a luminosity of $1.9\times10^{30}$ erg s$^{-1}$. We investigate the empirical correlations between X-ray luminosities and minimum companion masses, as well as mass functions, of spider pulsars. Clear correlations are observed, with best-fit functions of $\log_{10}{L_X} = (1.0\pm0.1) \log_{10}{M_{c, min}} + (32.5\pm0.2)$ and $\log_{10}{L_X} = (0.35\pm0.04) \log_{10}{\rm MF} + (32.71\pm0.20)$, respectively, with an intrinsic scatter of $\log_{10}{L_X}$ of $\sim$0.3, where $L_X$ is the 0.5$-$10 keV X-ray luminosity, $M_{c, min}$ is the minimum companion mass, and MF represents the mass function, in solar masses.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
